Opinion dynamics in social networks: From models to data

Opinions are an integral part of how we perceive the world and each other. They shape collective action, playing a role in democratic processes, the evolution of norms, and cultural change. For decades, researchers in the social and natural sciences have tried to describe how shifting individual perspectives and social exchange lead to archetypal states of public opinion like consensus and polarization. Here we review some of the many contributions to the field, focusing both on idealized models of opinion dynamics, and attempts at validating them with observational data and controlled sociological experiments. By further closing the gap between models and data, these efforts may help us understand how to face current challenges that require the agreement of large groups of people in complex scenarios, such as economic inequality, climate change, and the ongoing fracture of the sociopolitical landscape.

==> comments_people/emails.txt <==
----------------------------------------------------------------------------------------------
BERNARDO
----------------------------------------------------------------------------------------------
Dear Antonio,

I am Carmela Bernardo, postdoc at the Linkoping University. Recently, I read your paper “Opinion dynamics in social networks: From models to data”. I would like to point out one of my papers that may be of your interest:

Achieving consensus in multilateral international negotiations: The case study of the 2015 Paris Agreement on climate change

C Bernardo, L Wang, F Vasca, Y Hong, G Shi, C Altafini
Science Advances 7 (51), eabg8068

I thank you for your attention.
Best regards,
Carmela Bernardo
----------------------------------------------------------------------------------------------
Dear Antonio,

I hope you are doing well. I am Carmela Bernardo, a postdoctoral researcher at Linkoping University. I am contacting you because I had the pleasure of reading your paper "Opinion dynamics in social networks: From models to data" which corresponds to my research topic. I am currently dealing with applications/data of opinion dynamics (as you can see from one of my last publications https://www.science.org/doi/full/10.1126/sciadv.abg8068), so your paper has been of interest to me. I would just make a suggestion (if I can) related to the bounded confidence model. I think you could mention the model proposed by Hegselmann and Krause, i.e., the synchronous version of the Deffuant model, because, according to my knowledge, it is the most important bounded confidence model together with the Deffuant model. You can find in the literature many extensions of the Hegselmann-Krause model.

Sorry for disturbing you and thank you again for your interesting paper.

Best regards,

Carmela
----------------------------------------------------------------------------------------------
JUAN
----------------------------------------------------------------------------------------------
Hola Toni, 

Qué tal? Al final estás ya en Viena o sigues medio en remoto? Yo por aquí bien.

Vi el artículo en que hacéis una revisión de modelos de opinión donde hay datos o el intento de acercarlos al mundo real y me ha parecido muy interesante! De hecho hay varios trabajos que desconocía totalmente. Con Víctor tenemos un par de trabajos que quizás cuadran dentro del review (quizás te lo digo tarde, porque se me ha ido pasando). Son los siguientes:

- Bayesian Decision Making in Human Collectives with Binary Choices. Ajustamos un modelo Bayesiano a unos datos de un experimento en que se han de responder preguntas con respuesta binaria, donde una de las respuestas es la buena. A los participantes se les hace responder a la pregunta viendo o no viendo las respuestas de participantes anteriores. 

- From Continuous to Discontinuous Transitions in Social Diffusion. Este un poco menos... Cojemos una forma funcional de la probabilidad de adopción de una opinión que sale de unos experimentos. Con esa forma funcional demostramos que variando un parámetro se puede pasar de transiciones continuas a discontinuas.

Por supuesto no hace falta que los añadas, sobre todo si ya está en proceso de publicación y si no te convence. 

En realidad me he decidido a escribirte por otra cosa. Tú has hecho recientemente un report para PRE? Les ofrecías un cálculo a los autores por casualidad? Ya me dirás...

De nuevo decirte que no te envío las referencias para forzarte a citarlas, me pareció que iban con el tema del review.

Un abrazo.

Salud,

Juan Fernández-Gracia,
Postdoctoral Researcher,
IFISC (uib-csic) 
Edifici Instituts Universitaris de Recerca 
Campus Universitat de les Illes Balears
E-07122 Palma, Mallorca, Spain
https://ifisc.uib-csic.es/en/people/juan-fernandez-gracia/
----------------------------------------------------------------------------------------------
Hola Antonio, 
Qué tal? Que tal tu vida en Viena? espero que bien. Estuve leyendo el review que colgaron en el arxiv sobre dinamica de opiniones, y me gustó mucho.  En la parte que hablan de flocking, veo que citaron el noisy voter model en campo medio que publicamos con unos colegas, pero hace poco también publicamos la version del mismo modelo en el espacio (PRE E 104, 034111 (2021)), que presenta transicion a ruido finito a diferencia de campo medio.
También pensaba que quizas te interese enviar algun trabajo al special issue sobre dinamica social del cual soy guest editor.
https://www.mdpi.com/journal/entropy/special_issues/Opin_Form_Soc_Phenom

Bueno, cualquier consulta avisame.
Saludos!
Federico.
----------------------------------------------------------------------------------------------
